A systematic reclassification of type IIn supernovae

Type IIn supernovae (SNe IIn) are a relatively infrequently observed subclass of SNe whose photometric and spectroscopic properties are varied. A common thread among SNe IIn are the complex multiple-component hydrogen Balmer lines. Owing to the heterogeneity of SNe IIn, online databases contain some outdated, erroneous, or even contradictory classifications. SN IIn classification is further complicated by SN impostors and contamination from underlying HII regions. We have compiled a catalogue of systematically classified nearby (redshift z < 0.02) SNe IIn using the Open Supernova Catalogue (OSC). We present spectral classifications for 115 objects previously classified as SNe IIn. Our classification is based upon results obtained by fitting multiple Gaussians to the H-alpha profiles. We compare classifications reported by the OSC and Transient Name Server (TNS) along with the best matched templates from SNID. We find that 28 objects have been misclassified as SNe IIn. TNS and OSC can be unreliable; they disagree on the classifications of 51 of the objects and contain a number of erroneous classifications. Furthermore, OSC and TNS hold misclassifications for 34 and twelve (respectively) of the transients we classify as SNe IIn. In total, we classify 87 SNe IIn. We highlight the importance of ensuring that online databases remain up to date when new or even contemporaneous data become available. Our work shows the great range of spectral properties and features that SNe IIn exhibit, which may be linked to multiple progenitor channels and environment diversity. We set out a classification sche me for SNe IIn based on the H-alpha profile which is not greatly affected by the inhomogeneity of SNe IIn.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
